CloakFEM: Agentic FEM Code Generation for Red-Teaming Computational Resource Exhaustion

Finite element method (FEM) solvers are foundational to scientific and engineering simulation, yet their susceptibility to \emph{efficiency attacks} remains largely unexplored. An adversary can craft syntactically valid and runnable FEM programs that complete successfully while forcing excessive computational work, enabling computational denial-of-service (DoS) attacks. Finding such inputs is challenging because FEM programs occupy a vast, structured space constrained by numerical, geometric, and constitutive requirements. We introduce CloakFEM, a domain-guided LLM-agent framework for automatically generating runnable adversarial FEM programs that amplify solver computation. CloakFEM combines LLM-guided search with an FEM-specific intermediate representation and a deterministic validity gate that enforces runnable constraints. Across three FEM stacks, 17 problem classes, and 1,068 seeds, CloakFEM discovers adversarial inputs that substantially amplify solver work while remaining valid and solvable. In the most extreme case, solver iterations increase from 43 to 247,367, a \(5{,}752.72\times\) amplification. CloakFEM outperforms five generic black-box baselines and retains an advantage over evolutionary search under a controlled bounded action space. Cross-solver analysis further reveals both problem-intrinsic and solver-specific sources of vulnerability. Our results uncover an underexplored efficiency-attack surface in FEM solvers and show that runnable FEM programs can serve as adversarial inputs.

==> assets/DESIGN.txt <==
STAR LAB - REFINED S-AND-STAR IDENTITY

Lab name: System Trustworthiness and AI Reliability (STAR).

Concept exploration: OpenAI built-in image_gen tool, logo-brand mode.
No API/CLI fallback was used. Three concepts were explored on one board;
the first S-shaped concept was selected and reconstructed as vector paths.
Final production files are generated by scripts/make-logo.py. The glyphs
are outlined; no fonts or image-generation service are needed by Overleaf.

Design brief / prompt summary:
Create a premium identity for STAR LAB, researching artificial intelligence,
software engineering, systems security, and ML systems. Explore a simple
S monogram with two opposing continuous rounded strokes and a small
four-point star in negative space. Use refined sans-serif STAR LAB lettering,
midnight navy #25356B and cyan #00A8C6, flat vector-style fills, generous white
space, and excellent legibility at small publication-header sizes. Avoid
five-point stars, fragmented facets, shields, brains, circuit-board clutter,
padlocks, gradients, shadows, and esports-style lettering.

Final layout refinement:
Display the full lab name beneath the logo row, with the paper-specific
research area recorded separately in PDF metadata.
Use a two-line GEORGE MASON UNIVERSITY text treatment beside the lab mark,
with similar typography and optical size. Keep a replaceable third slot for
a collaborating institution. Preserve the original full GMU logo as an
optional asset. The text treatment is custom typesetting, not official GMU
logo artwork. All default branding is hidden in anonymous mode.

Production variants:
Color, single-ink monochrome, and white/cyan reverse. SVG/PDF are vector
outlines; PNGs have transparent backgrounds. STAR-logo-preview.png uses
white for convenient viewing.

Refinement of the approved design (v1.4):
  Native vector refinement; no new image generation was used for this step.
  Rebuilt the two S strokes with 180-degree rotational balance.
  Centered the four-point negative-space star and equalized its openings.
  Added a custom A with a matching star-shaped counter; the other letters
  remain restrained so the wordmark coordinates with the GMU name.
  Added an optical small-use mark with wider channels for 16-32 pixel icons.
  Added a full-name signature, native transparent icons, and a favicon.
  Kept the approved navy/cyan palette and the same publication lockup size.
  Review sheet: output/STAR-identity-preview.png.
  Approved earlier artwork: build/identity-refinement/previous/.

Further polish of the approved design (v1.5):
  Native vector refinement; no new image generation was used for this step.
  Slimmed the emblem's outer curves, sharpened the central star aperture,
  and formed a stronger diagonal through the middle of the S.
  Kept rotational balance and the approved navy/cyan palette.
  Replaced mixed font/custom-letter construction with seven custom vector
  letters for STAR LAB. STAR shares a 56-unit cap height, consistent stroke
  weights, and angled S/T terminals that echo the emblem's movement.
  Tightened the T/A spacing optically and refined the R bowl and diagonal leg.
  Preserved the star in A, with a more vertical shape and clearer crossbar.
  Reduced the gap between the symbol and lettering, and made LAB quieter.
  Retained the 432 x 104 publication lockup canvas to preserve paper layouts.
  All color, mono, reverse, small-use, signature, and favicon assets updated.
  Prior v1.4 artwork: build/identity-polish/previous/.
  Review sheet: output/STAR-identity-preview.png.

Redo within v1.5:
  Reworked the middle of the S as a clean diagonal rather than two bulges.
  The four-point opening reads as a clearer star; small-use artwork widens
  its narrow channels for low-resolution icons. The first compiled v1.5
  draft is saved in build/identity-polish/compiled-draft/.
  Resource rows are centered after the abstract, with adjacent labels and
  URLs, native vector icons, editable placeholders, and anonymous-mode hiding.
  Resource placement reference: https://arxiv.org/pdf/2610.22341 (page 1).

Polaris identity (v2.0, October 2026):
  Replaced the S-and-star monogram with a tall, faceted Polaris, the North
  Star people trust to navigate by. The star is split down the middle: the
  royal-navy half (#0A2463) carries a program graph of square modules with
  right-angle wiring for software systems; the sky-blue half (#82C3F0)
  carries a neural network of round neurons for AI. The small-use mark drops
  both symbols for 16-32 pixel icons. The custom STAR LAB lettering is kept.
  Master files and generator: the lab's logo/ folder (scripts/make-logo.py
  here was an identical copy until v3.0). Prior S-and-star artwork is in git
  history.

Shield-and-orbit identity (v3.0, October 2026):
  Replaced the faceted Polaris with the artwork the lab chose: a four-point
  Polaris split into a lavender neural half (a small node graph) and a
  light-blue symbolic half (a code glyph), outlined in indigo (#1A1650).
  A shield holding a glowing purple sparkle sits at the center; an aqua
  orbit (#0A8FE6 to #86F0FC) with three chevrons sweeps around the star.
  The wordmark is STAR in bold indigo and LAB in aqua (Avenir Next, outlined).
  The master is raster artwork; PDF and SVG files embed it at high
  resolution. The reverse forms repaint the outline in a light tint for dark
  grounds; the mono forms are grayscale.
  LaTeX colors follow the logo: STARPrimary #1A1650, STARAccent #0A8FE6.
  Master files and generator: the lab's logo/ folder (logo-harmony.png and
  make-logo.py). scripts/make-logo.py was removed from this template, since
  it rebuilt the previous design. Prior Polaris artwork is in git history.


==> assets/README.txt <==
STAR LAB IDENTITY

STAR = System Trustworthiness and AI Reliability.

The mark is a four-point Polaris, the North Star people trust to navigate
by, split down the middle. The lavender half carries a small neural network
(learning); the light-blue half carries a code glyph (programs and proofs).
A shield holding a glowing purple sparkle sits at the center, and an aqua
orbit with three chevrons sweeps around the star. The wordmark is STAR in
bold indigo and LAB in aqua; the full lab name appears beneath the logo row
in both paper layouts.

Files
  star-mark.*          Standard emblem
  star-mark-small.*    The same emblem in light files for icons and web headers
  star-lockup.*        Emblem and STAR LAB lettering
  star-signature.*     Full signature including the expanded lab name
  *-mono.*             Grayscale artwork for one-color reproduction
  *-reverse.*          Light-outline artwork for dark backgrounds
  star-icon-N.png      Transparent icons: 16, 24, 32, 48, 64, 128, 256 pixels
  star-favicon.ico     Multi-resolution 16/32/48-pixel website favicon
  star-github-avatar.png  1024-pixel square avatar, safe in a circular crop

Formats
  PDF              For LaTeX and print; the mark is embedded at high resolution
  SVG              For the web; the mark is embedded at high resolution
  PNG              High-resolution transparent artwork

Colors
  Indigo           #1A1650   outline, STAR, LaTeX STARPrimary
  Aqua             #0A8FE6   orbit, LAB, LaTeX STARAccent
  Lavender         #E9E4FB   neural half
  Light blue       #F0F8FF to #9BCEFC   symbolic half
  Shield           #3D2FA8 to #1F1866, with a #B66CFF to white sparkle

Preserve aspect ratio and leave clear space of at least one quarter of the
mark height. Use the compact lockup in paper headers; reserve the full-name
signature for larger uses where the descriptor is readable (approximately
480 pixels wide or more). All lettering is outlined; no fonts or external
tools are required to use these assets.
The template displays a separate GEORGE MASON UNIVERSITY text wordmark.
The optional official GMU image and its provenance are in institutions/,
not in the STAR logo kit. See DESIGN.txt for the design history.

The master artwork and its generator (make-logo.py) live in the lab's logo/
folder; rebuild there and copy the star-* files here. Ordinary LaTeX builds
use the included PDFs directly. Previews: output/STAR-logo-preview.png and
output/STAR-identity-preview.png.


==> assets/institutions/README.txt <==
GEORGE MASON UNIVERSITY - OFFICIAL LOGO

File: gmu-logo.png (1080 x 324 pixels)
The full-color primary logo is included unmodified as an OPTIONAL asset.
The default template uses a newly typeset, two-line university name.
Enable the full official logo with:
  \stargmulogo{assets/institutions/gmu-logo.png}
Restore the text treatment with \stargmutext.

The optional official asset is separate from
STAR's custom midnight-blue/cyan identity. George Mason University owns
its university marks. This file is not part of the original STAR artwork.

Official asset URL:
https://www.gmu.edu/themes/custom/sf_mason_2024/logo.png
Official logo guide:
https://brand.gmu.edu/brand-guide/university-logos-and-marks

Retrieved 2026-10-18 from the following public academic-site mirror, whose
README explicitly records the official GMU URL above as the asset source:
https://github.com/edwardoughton/ucar-pcef-website/blob/c166a45511ca6ce7c000242c268fe752b085b063/assets/gmu-logo.png
Git blob SHA-1: c403144bde7d477d7cea4c938ff35a099e1d9724
The original PNG bytes, aspect ratio, and colors are preserved.
When enabled, at the 40 pt maximum height the source exceeds 500 dpi.

Place a collaborating institution's PDF, PNG, or JPEG artwork in this
folder, then set \starpartner{Institution Name}{assets/institutions/file.pdf}
in the paper-info file. Leave the file argument empty for the placeholder,
or use \starhidepartner to remove that slot. Use approved monochrome
institution artwork through the optional arguments when available;
the class does not recolor third-party logos automatically.

